NIHAO-LG: The uniqueness of Local Group dwarf galaxies

Recent observational and theoretical studies of the Local Group (LG) dwarf galaxies have highlighted their unique star-formation history, stellar metallicity, gas content, and kinematics. We investigate the commonality of these features by comparing constrained LG and field central dwarf halo simulations in the Numerical Investigation of a Hundred Astrophysical Objects (NIHAO) project. Our simulations, performed with NIHAO-like hydrodynamics which track the evolution of the Milky Way (MW) and M31 along with ~100 dwarfs in the LG, reveal the total gas mass and stellar properties (velocity dispersion, evolution history, etc.) of present-day LG dwarfs to be similar to field systems. However, relative to field galaxies, LG dwarfs have more cold gas in their central parts and more metal-rich gas in the halo stemming from interactions with other dwarfs living in a high-density environment like the LG. Interestingly, the direct impact of massive MW/M31 analogues on the metallicity evolution of LG dwarfs is minimal; LG dwarfs accrete high-metallicity gas mostly from other dwarfs at late times. We have also tested for the impact of metal diffusion on the chemical evolution of LG dwarfs, and found that it does not affect the stellar or gaseous content of LG dwarfs. Our simulations suggest that the stellar components of LG dwarfs offer a unique and unbiased local laboratory for galaxy-formation tests and comparisons, especially against the overall dwarf population in the Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
